Exploiting Liver CT scans in Colorectal Carcinoma genomics mutation classification

The liver is the most involved organ by distant metastasis in colon-rectal cancer (CRC) patients and it comes necessary to be aware of the mutational status of the lesions to correctly design the best individual treatment. So far, efforts have been made in order to develop non-invasive and real-time methods that permit the analysis of the whole tumor, using new artificial intelligence tools to analyze the tumor's image obtained by Computed Tomography (CT) scan. In order to address the current medical workflow, that is biopsy analysis-based, we propose the first DeepLearning-based exploration, to our knowledge, of such classification approach from the patient medical imaging. We propose i) a solid pipeline for managing undersized datasets of available CT scans and ii) a baseline study for genomics mutation diagnosis support for preemptive patient follow-up. Our method is able to identify CRC RAS mutation family from CT images with 0.73 F1 score.

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2020submission
 bibtex eccv2020submission
 latex eccv2020submission
 latex eccv2020submission

or 

 pdflatex eccv2020submission
 bibtex eccv2020submission
 pdflatex eccv2020submission
 pdflatex eccv2020submission


==> Reviews.txt <==
Reviewer #3
Questions
1. PAPER SUMMARY Summarise the paper shortly in 3-4 sentences.
The paper presents a deep learning based approach for predicting colon-rectal cancer (CRC) gene mutation from CT scans. It uses CT pre-processing to extract the liver morphology, self-supervised pre-training for better representation learning, and training attention based EfficientNet models for genomics mutation classification. The paper uses K-fold validation (90% training and 10% test) to report the results of a 0.73 F1 score for multi-label gene mutation classification.
2. PAPER STRENGTHS What are the strengths of the paper? Consider the novelty, contributions, technical correctness, adequate evaluation, clarity, etc. Please justify your comments.
+ first deep learning based approach for gene mutation classification from CT classification.
+ self-supervised pre-training, and use of attention mechanism to improve the gene mutation classification results.
3. PAPER WEAKNESSES What are the weaknesses of the paper, e.g. lack of novelty, inadequate references, technical errors, insufficient evaluation, etc. Please justify your points.
- very small dataset with CT scans of patient with certain mutation (e.g. N-RAS) as low as 2 patient scans.
- artificially increase the dataset by considering image level 2D CT scans instead of patient level 3D scans.
4. RECCOMENDATION
Reject
5. JUSTIFICATION Justify your recommendation based on the paper's strengths and weaknesses. Please be kind to the authors and provide constructive feedback.
Although paper proposes a first deep-learning based approach of gene mutation classification from CT scans, it considers very small dataset for such a challenging task (dataset of 57 patients with 22 patients tested negative for considered gene mutations). The dataset is artificially increased by considering 2D CT scans instead of patient level 3D scans although the gene mutation information will be same across all the 2D CT scans.



Reviewer #4
Questions
1. PAPER SUMMARY Summarise the paper shortly in 3-4 sentences.
This paper demonstrates a deep learning approach to performing genomics mutation classification in colorectal cancer. Self-supervised learning and a self-attention module with a deep learning-based classification network (EfficientNet) are explored to enhance the model capacity. Experiments were performed in a private retrospective dataset of 50 patients.
2. PAPER STRENGTHS What are the strengths of the paper? Consider the novelty, contributions, technical correctness, adequate evaluation, clarity, etc. Please justify your comments.
- The paper is easy to follow and has somewhat clarity.
- The idea of applying deep learning for genomics mutation classification is new.
3. PAPER WEAKNESSES What are the weaknesses of the paper, e.g. lack of novelty, inadequate references, technical errors, insufficient evaluation, etc. Please justify your points.
- The methodology itself is not novel, but rather a simple application of combining existing technologies for this genomics prediction dataset.
- The results are not very promising. Please compare the proposed method to existing works, e.g. the radiomics feature-based one (https://pubmed.ncbi.nlm.nih.gov/29335867/). It seems that the traditional radiomics feature-based approach can actually achieve very high AUC scores (0.829) with high specificity (0.833), which is much higher than the ones reported in this work (AUC: 0.52). In Table 4, the specificity for N-K RAS is very low (0.34) indicating the low rate of true negatives. Is this clinically acceptable? A discussion and comparison are needed to justify this method and highlight its practical value.
- Results: Fig.3 (c,d), the AUC for OODp+SA reaches a peak at the beginning and then gradually drops after a few epochs. Can authors explain this phenomenon? Did the authors apply any early stopping to get a relatively good model? Since there is no validation set, I was wondering how the authors combat this issue. After 500 epochs, it seems that the OODp without self-attention performs even better than its variant with self-attention in (d), in terms of the AUC value. Does this mean the self-attention module can bias the model to be more easily overfitted?

Minor:
- Section 4, Where are these OOD samples from? Please clarify.
4. RECCOMENDATION
Strong Reject
5. JUSTIFICATION Justify your recommendation based on the paper's strengths and weaknesses. Please be kind to the authors and provide constructive feedback.
Limited novelty and the presented results is not convincing to show the superiority of this deep learning method over traditional radiomics feature based approach.





Reviewer #5
Questions
1. PAPER SUMMARY Summarise the paper shortly in 3-4 sentences.
This paper presented a dataset managing pipeline for exploring lesion morphology in 2D CT scan. Furthermore, the authors introduced a colorectal carcinoma genomics mutation classification method based on SimCLR and self-attention (SA).
2. PAPER STRENGTHS What are the strengths of the paper? Consider the novelty, contributions, technical correctness, adequate evaluation, clarity, etc. Please justify your comments.
The authors collected and annotated a dataset for the genomics mutation diagnosis task. Based on their dataset, they introduced a SimCLR with a self-attention (SA) mechanism that is better than SimCLR without SA. And the pretraining method is better than the non-pretraining one.
3. PAPER WEAKNESSES What are the weaknesses of the paper, e.g. lack of novelty, inadequate references, technical errors, insufficient evaluation, etc. Please justify your points.
This paper claimed two main contributions: 1. the dataset and 2. the baseline method. For the dataset, they do not mention in the paper whether this dataset is publicly available or not, and if so, they have nothing to contribute. For the baseline method, the methods are the SimCLR pretraining method and the Self-attention (SA) mechanism. Both SimCLR and SA already exist, and the method presented in this paper is almost unchanged. In short, there is no novelty in this work.
4. RECCOMENDATION
Reject
5. JUSTIFICATION Justify your recommendation based on the paper's strengths and weaknesses. Please be kind to the authors and provide constructive feedback.
I recommend reject. The authors should improve their method.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> risultati128x128.csv <==
,original,simclr,simclr+sa,,,,,,original,value,std,,simclr,,,,simclr+sa,,,,
auc media,0.533920024,0.574374338,0.517885997,,,,f1 media,,nkras,0.350505737,0.094348246,,nkras,0.42295292,0.177371334,,nkras,0.73043813,0.051607384,,
auc std,0.050008798,0.06962594,0.061480888,,,,f1 std,,pik3ca braf,0.093074138,0.064773785,,pik3ca braf,0.210143401,0.240666627,,pik3ca braf,0.309810497,0.10480848,,
acc training media,0.993814065,0.989055502,0.996079552,,,,,,other,0.395163153,0.146574142,,other,0.41654894,0.124933939,,other,0.055172414,0.123369268,,
acc training std,0.004282916,0.004927435,0.001389836,,,,precision media,,,0.789385317,0.118158547,,,0.768830473,0.186344167,,,0.666537776,0.05328302,,
acc test media,0.360298842,0.366607912,0.173402657,,,,precision std,,,0.44040404,0.291956762,,,0.330381392,0.196351488,,,0.261247866,0.126395807,,
acc test std,0.088095175,0.095390803,0.030429563,,,,,,,0.269605916,0.121227076,,,0.300967668,0.122076786,,,0.145454545,0.325246251,,
hamming loss media,0.474459417,0.43227897,0.431027581,,,,specificity media,,,0.880904394,0.121361537,,,0.89200556,0.033047447,,,0.342727603,0.084844538,,
hamming loss std,0.047055769,0.053136218,0.094990739,,,,specificity std,,,0.966998096,0.024816616,,,0.904529827,0.060308376,,,0.384573361,0.38095208,,
loss training media,0.008809739,0.016238375,0.005087052,,,,,,,0.22313387,0.098853268,,,0.374090552,0.174399706,,,0.886617878,0.05285418,,
loss training std,0.005408502,0.006215589,0.001149799,,,,recall sens media,,,0.229629847,0.071713479,,,0.298310673,0.144576037,,,0.832331702,0.160262673,,
loss test media,5.801933226,6.796390101,3.03463715,,,,recall sens std,,,0.053737036,0.040045406,,,0.18236288,0.254680622,,,0.473228179,0.24846009,,
loss test std,1.063269721,2.471835334,0.795561898,,,,,,,0.786594388,0.13269308,,,0.729122848,0.058298567,,,0.034042553,0.076121463,,
,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,

